A Parallel Scan Algorithm in the Tensor Core Unit Model

We present a parallel scan (prefix sum) algorithm in the Tensor Core Unit (TCU) model of computation. The TCU model assumes that multiplication between two square matrices of constant size $s$ is a basic operation. In the $(s^2, \ell)$-TCU model, we show that for inputs of size $n$, the algorithm has depth at most $2\lfloor \log_s (n)\rfloor$ and runs in $O(n(1 + \ell /s^2)/p + (s^2 + \ell) \log_s (n))$ time assuming $p$ tensor core units. Equivalently, the algorithm performs $O(n/s^2)$ multiplications of square matrices of size s.

==> figs/graph.tikz <==
\begin{tikzpicture}[>=latex]
\graph [layered layout,
    nodes={ellipse, minimum width=25pt, draw},
    % https://tex.stackexchange.com/q/390417/rotate-tikz-layered-layout
    grow'=right, components go down left aligned
    ] {
    { [same layer] a }; %<- added
    { [same layer] b, c, d };
    { [same layer] e, f, g };
    { [same layer] h, i, j, k };
    { [same layer] l, m, n };
    { [same layer] o, p, q, r };
    { [same layer] s, t };
    a -- { b, c, d }; 
    b -- { c, e };
    c -- { e, f };
    d -- { f, g }; 
    e -- h; 
    f -- { h, i, j, g };
    g -- k; 
    h -- l;
    i -- { l, m, j }; 
    j -- { m, n, k }; 
    k -- { n, r }; 
    l -- { o, m };
    m -- { o, p, n }; 
    n -- { q, r }; 
    o -- { s, p }; 
    p -- { s, t, q };
    q -- { t, r }; 
    r -- t; 
    s -- z; 
    t -- z;
};
\draw (h) to[bend left=40] (o);
\end{tikzpicture}
